Measurement of the B+- --> rho+- pi0 Branching Fraction and Direct CP Asymmetry

An improved measurement of the process B+- --> rho+- pi0 is presented. The data sample of 211/fb comprises 232 million Y(4S) --> BBbar decays collected with the BaBar detector at the PEP-II asymmetric-energy B Factory at SLAC. The yield and CP asymmetry are calculated using an extended maximum likelihood fitting method. The branching fraction and asymmetry are found to be BR(B+- --> rho+- pi0) = [10.0 +- 1.4 (stat) +- 0.9 (syst)]x 10^-6 and Acp(B+- --> rho+- pi0) = -0.01 +- 0.13 (stat) +- 0.02 (syst), superseding previous measurements. The statistical significance of the branching fraction is calculated to be 8.7sigma.

==> description.txt <==
%auto-ignore
\\
Title: Measurement of the B+- --> rho+- pi0 Branching Fraction and Direct CP Asymmetry
Authors: The BABAR Collaboration, B. Aubert et al.
Comments: 17 pages, 5 postscript figures, contributed to Lepton-Photon 2005.
Report-no: BABAR-CONF-05/005, SLAC-PUB-11294
\\
An improved measurement of the process B+- --> rho+- pi0 is presented.
The data sample of 211/fb comprises 232 million
Y(4S) --> BBbar decays collected
with the BaBar detector at the PEP-II asymmetric-energy B Factory at SLAC.
The yield and CP asymmetry are calculated using an extended
maximum likelihood fitting method. The branching fraction and
asymmetry are found to be
BR(B+- --> rho+- pi0) = [10.0 +- 1.4 (stat) +- 0.9 (syst)]x 10^{-6}
and
Acp(B+- --> rho+- pi0) = -0.01 +- 0.13 (stat) +- 0.02 (syst),
superseding previous measurements.
The statistical significance of the branching fraction is calculated
to be 8.7sigma.
\\

